Accord: Schelling-Point Arbitration as a Composable Solana Primitive

Accord is an arbitration oracle on Solana. Any Solana program can create an application specific court (i.e. subaccord) and file disputes. A random jury of a specialized, stake-weighted juror pool reviews encrypted evidence and votes under commit--reveal. Jurors that vote with the final ruling earn fees and slashed stake. Jurors that vote against it lose stake. Appeals grow the panel stepwise from 3 to 31 jurors, which raises both the cost of maintaining a captured verdict and, under certain conditions, the probability of a correct majority. Each pool defines its own collateral mint and its own fee mint, so the economics can fit the application. This paper elaborates the mechanism, the incentive model, the residual trust assumptions, and the differences to the established court on EVM, Kleros. We further discuss implementation details that are Solana specific.

==> evaluation/accuracy.dat <==
p n3 n7 n15 n31
0.00 0.000000 0.000000 0.000000 0.000000
0.01 0.000298 0.000000 0.000000 0.000000
0.02 0.001184 0.000005 0.000000 0.000000
0.03 0.002646 0.000026 0.000000 0.000000
0.04 0.004672 0.000081 0.000000 0.000000
0.05 0.007250 0.000194 0.000000 0.000000
0.06 0.010368 0.000391 0.000001 0.000000
0.07 0.014014 0.000707 0.000002 0.000000
0.08 0.018176 0.001176 0.000006 0.000000
0.09 0.022842 0.001837 0.000015 0.000000
0.10 0.028000 0.002728 0.000034 0.000000
0.11 0.033638 0.003892 0.000067 0.000000
0.12 0.039744 0.005369 0.000126 0.000000
0.13 0.046306 0.007203 0.000223 0.000000
0.14 0.053312 0.009434 0.000377 0.000001
0.15 0.060750 0.012103 0.000610 0.000002
0.16 0.068608 0.015250 0.000951 0.000005
0.17 0.076874 0.018913 0.001438 0.000011
0.18 0.085536 0.023128 0.002114 0.000023
0.19 0.094582 0.027928 0.003028 0.000046
0.20 0.104000 0.033344 0.004240 0.000088
0.21 0.113778 0.039405 0.005815 0.000162
0.22 0.123904 0.046137 0.007826 0.000287
0.23 0.134366 0.053561 0.010354 0.000490
0.24 0.145152 0.061695 0.013482 0.000810
0.25 0.156250 0.070557 0.017300 0.001302
0.26 0.167648 0.080156 0.021901 0.002034
0.27 0.179334 0.090501 0.027380 0.003098
0.28 0.191296 0.101596 0.033830 0.004607
0.29 0.203522 0.113442 0.041345 0.006700
0.30 0.216000 0.126036 0.050013 0.009540
0.31 0.228718 0.139370 0.059916 0.013319
0.32 0.241664 0.153434 0.071129 0.018250
0.33 0.254826 0.168214 0.083719 0.024567
0.34 0.268192 0.183692 0.097740 0.032522
0.35 0.281750 0.199846 0.113231 0.042371
0.36 0.295488 0.216652 0.130220 0.054372
0.37 0.309394 0.234082 0.148717 0.068770
0.38 0.323456 0.252105 0.168715 0.085787
0.39 0.337662 0.270687 0.190191 0.105611
0.40 0.352000 0.289792 0.213103 0.128382
0.41 0.366458 0.309381 0.237391 0.154181
0.42 0.381024 0.329412 0.262977 0.183025
0.43 0.395686 0.349841 0.289766 0.214852
0.44 0.410432 0.370624 0.317648 0.249523
0.45 0.425250 0.391712 0.346496 0.286820
0.46 0.440128 0.413058 0.376172 0.326445
0.47 0.455054 0.434611 0.406524 0.368030
0.48 0.470016 0.456320 0.437392 0.411144
0.49 0.485002 0.478134 0.468608 0.455305
0.50 0.500000 0.500000 0.500000 0.500000
0.51 0.514998 0.521866 0.531392 0.544695
0.52 0.529984 0.543680 0.562608 0.588856
0.53 0.544946 0.565389 0.593476 0.631970
0.54 0.559872 0.586942 0.623828 0.673555
0.55 0.574750 0.608288 0.653504 0.713180
0.56 0.589568 0.629376 0.682352 0.750477
0.57 0.604314 0.650159 0.710234 0.785148
0.58 0.618976 0.670588 0.737023 0.816975
0.59 0.633542 0.690619 0.762609 0.845819
0.60 0.648000 0.710208 0.786897 0.871618
0.61 0.662338 0.729313 0.809809 0.894389
0.62 0.676544 0.747895 0.831285 0.914213
0.63 0.690606 0.765918 0.851283 0.931230
0.64 0.704512 0.783348 0.869780 0.945628
0.65 0.718250 0.800154 0.886769 0.957629
0.66 0.731808 0.816308 0.902260 0.967478
0.67 0.745174 0.831786 0.916281 0.975433
0.68 0.758336 0.846566 0.928871 0.981750
0.69 0.771282 0.860630 0.940084 0.986681
0.70 0.784000 0.873964 0.949987 0.990460
0.71 0.796478 0.886558 0.958655 0.993300
0.72 0.808704 0.898404 0.966170 0.995393
0.73 0.820666 0.909499 0.972620 0.996902
0.74 0.832352 0.919844 0.978099 0.997966
0.75 0.843750 0.929443 0.982700 0.998698
0.76 0.854848 0.938305 0.986518 0.999190
0.77 0.865634 0.946439 0.989646 0.999510
0.78 0.876096 0.953863 0.992174 0.999713
0.79 0.886222 0.960595 0.994185 0.999838
0.80 0.896000 0.966656 0.995760 0.999912
0.81 0.905418 0.972072 0.996972 0.999954
0.82 0.914464 0.976872 0.997886 0.999977
0.83 0.923126 0.981087 0.998562 0.999989
0.84 0.931392 0.984750 0.999049 0.999995
0.85 0.939250 0.987897 0.999390 0.999998
0.86 0.946688 0.990566 0.999623 0.999999
0.87 0.953694 0.992797 0.999777 1.000000
0.88 0.960256 0.994631 0.999874 1.000000
0.89 0.966362 0.996108 0.999933 1.000000
0.90 0.972000 0.997272 0.999966 1.000000
0.91 0.977158 0.998163 0.999985 1.000000
0.92 0.981824 0.998824 0.999994 1.000000
0.93 0.985986 0.999293 0.999998 1.000000
0.94 0.989632 0.999609 0.999999 1.000000
0.95 0.992750 0.999806 1.000000 1.000000
0.96 0.995328 0.999919 1.000000 1.000000
0.97 0.997354 0.999974 1.000000 1.000000
0.98 0.998816 0.999995 1.000000 1.000000
0.99 0.999702 1.000000 1.000000 1.000000
1.00 1.000000 1.000000 1.000000 1.000000


==> evaluation/capture.dat <==
q n3 n7 n15 n31
0.00 0.000000 0.000000 0.000000 0.000000
0.01 0.000298 0.000000 0.000000 0.000000
0.02 0.001184 0.000005 0.000000 0.000000
0.03 0.002646 0.000026 0.000000 0.000000
0.04 0.004672 0.000081 0.000000 0.000000
0.05 0.007250 0.000194 0.000000 0.000000
0.06 0.010368 0.000391 0.000001 0.000000
0.07 0.014014 0.000707 0.000002 0.000000
0.08 0.018176 0.001176 0.000006 0.000000
0.09 0.022842 0.001837 0.000015 0.000000
0.10 0.028000 0.002728 0.000034 0.000000
0.11 0.033638 0.003892 0.000067 0.000000
0.12 0.039744 0.005369 0.000126 0.000000
0.13 0.046306 0.007203 0.000223 0.000000
0.14 0.053312 0.009434 0.000377 0.000001
0.15 0.060750 0.012103 0.000610 0.000002
0.16 0.068608 0.015250 0.000951 0.000005
0.17 0.076874 0.018913 0.001438 0.000011
0.18 0.085536 0.023128 0.002114 0.000023
0.19 0.094582 0.027928 0.003028 0.000046
0.20 0.104000 0.033344 0.004240 0.000088
0.21 0.113778 0.039405 0.005815 0.000162
0.22 0.123904 0.046137 0.007826 0.000287
0.23 0.134366 0.053561 0.010354 0.000490
0.24 0.145152 0.061695 0.013482 0.000810
0.25 0.156250 0.070557 0.017300 0.001302
0.26 0.167648 0.080156 0.021901 0.002034
0.27 0.179334 0.090501 0.027380 0.003098
0.28 0.191296 0.101596 0.033830 0.004607
0.29 0.203522 0.113442 0.041345 0.006700
0.30 0.216000 0.126036 0.050013 0.009540
0.31 0.228718 0.139370 0.059916 0.013319
0.32 0.241664 0.153434 0.071129 0.018250
0.33 0.254826 0.168214 0.083719 0.024567
0.34 0.268192 0.183692 0.097740 0.032522
0.35 0.281750 0.199846 0.113231 0.042371
0.36 0.295488 0.216652 0.130220 0.054372
0.37 0.309394 0.234082 0.148717 0.068770
0.38 0.323456 0.252105 0.168715 0.085787
0.39 0.337662 0.270687 0.190191 0.105611
0.40 0.352000 0.289792 0.213103 0.128382
0.41 0.366458 0.309381 0.237391 0.154181
0.42 0.381024 0.329412 0.262977 0.183025
0.43 0.395686 0.349841 0.289766 0.214852
0.44 0.410432 0.370624 0.317648 0.249523
0.45 0.425250 0.391712 0.346496 0.286820
0.46 0.440128 0.413058 0.376172 0.326445
0.47 0.455054 0.434611 0.406524 0.368030
0.48 0.470016 0.456320 0.437392 0.411144
0.49 0.485002 0.478134 0.468608 0.455305
0.50 0.500000 0.500000 0.500000 0.500000
0.51 0.514998 0.521866 0.531392 0.544695
0.52 0.529984 0.543680 0.562608 0.588856
0.53 0.544946 0.565389 0.593476 0.631970
0.54 0.559872 0.586942 0.623828 0.673555
0.55 0.574750 0.608288 0.653504 0.713180
0.56 0.589568 0.629376 0.682352 0.750477
0.57 0.604314 0.650159 0.710234 0.785148
0.58 0.618976 0.670588 0.737023 0.816975
0.59 0.633542 0.690619 0.762609 0.845819
0.60 0.648000 0.710208 0.786897 0.871618
0.61 0.662338 0.729313 0.809809 0.894389
0.62 0.676544 0.747895 0.831285 0.914213
0.63 0.690606 0.765918 0.851283 0.931230
0.64 0.704512 0.783348 0.869780 0.945628
0.65 0.718250 0.800154 0.886769 0.957629
0.66 0.731808 0.816308 0.902260 0.967478
0.67 0.745174 0.831786 0.916281 0.975433
0.68 0.758336 0.846566 0.928871 0.981750
0.69 0.771282 0.860630 0.940084 0.986681
0.70 0.784000 0.873964 0.949987 0.990460
0.71 0.796478 0.886558 0.958655 0.993300
0.72 0.808704 0.898404 0.966170 0.995393
0.73 0.820666 0.909499 0.972620 0.996902
0.74 0.832352 0.919844 0.978099 0.997966
0.75 0.843750 0.929443 0.982700 0.998698
0.76 0.854848 0.938305 0.986518 0.999190
0.77 0.865634 0.946439 0.989646 0.999510
0.78 0.876096 0.953863 0.992174 0.999713
0.79 0.886222 0.960595 0.994185 0.999838
0.80 0.896000 0.966656 0.995760 0.999912
0.81 0.905418 0.972072 0.996972 0.999954
0.82 0.914464 0.976872 0.997886 0.999977
0.83 0.923126 0.981087 0.998562 0.999989
0.84 0.931392 0.984750 0.999049 0.999995
0.85 0.939250 0.987897 0.999390 0.999998
0.86 0.946688 0.990566 0.999623 0.999999
0.87 0.953694 0.992797 0.999777 1.000000
0.88 0.960256 0.994631 0.999874 1.000000
0.89 0.966362 0.996108 0.999933 1.000000
0.90 0.972000 0.997272 0.999966 1.000000
0.91 0.977158 0.998163 0.999985 1.000000
0.92 0.981824 0.998824 0.999994 1.000000
0.93 0.985986 0.999293 0.999998 1.000000
0.94 0.989632 0.999609 0.999999 1.000000
0.95 0.992750 0.999806 1.000000 1.000000
0.96 0.995328 0.999919 1.000000 1.000000
0.97 0.997354 0.999974 1.000000 1.000000
0.98 0.998816 0.999995 1.000000 1.000000
0.99 0.999702 1.000000 1.000000 1.000000
1.00 1.000000 1.000000 1.000000 1.000000


==> evaluation/sortition.dat <==
expected observed
0.474006 0.487975
0.262189 0.277060
0.180655 0.193095
0.137727 0.145370
0.111264 0.119260
0.093324 0.099830
0.080364 0.086055
0.070563 0.075685
0.062892 0.067265
0.056725 0.060335
0.051659 0.055740
0.047424 0.050395
0.043831 0.046295
0.040743 0.044555
0.038062 0.039715
0.035712 0.038445
0.033635 0.035730
0.031786 0.034855
0.030130 0.032940
0.028639 0.030270
0.027288 0.029290
0.026058 0.027935
0.024935 0.026895
0.023904 0.025490
0.022955 0.024160
0.022079 0.023780
0.021267 0.023070
0.020513 0.022105
0.019810 0.021175
0.019154 0.019980
0.018540 0.019865
0.017964 0.019500
0.017423 0.018600
0.016913 0.018190
0.016433 0.017130
0.015978 0.017210
0.015549 0.016550
0.015142 0.016220
0.014756 0.015960
0.014389 0.015455
0.014039 0.015175
0.013706 0.014695
0.013389 0.013825
0.013086 0.014455
0.012797 0.013315
0.012520 0.013280
0.012254 0.013145
0.012000 0.013215
0.011756 0.012765
0.011522 0.012175
0.011297 0.012315
0.011080 0.011705
0.010872 0.011700
0.010671 0.011475
0.010478 0.011380
0.010292 0.010735
0.010111 0.011090
0.009938 0.010860
0.009770 0.010175
0.009608 0.010225
0.009451 0.010020
0.009299 0.009820
0.009152 0.009640
0.009009 0.009735
0.008871 0.009375
0.008737 0.009500
0.008607 0.009165
0.008480 0.009070
0.008358 0.009030
0.008239 0.008905
0.008123 0.008400
0.008010 0.008590
0.007901 0.008370
0.007795 0.008390
0.007691 0.008160
0.007590 0.007970
0.007492 0.008165
0.007396 0.007795
0.007303 0.008250
0.007212 0.007740
0.007123 0.007355
0.007036 0.007255
0.006952 0.007630
0.006869 0.007370
0.006788 0.007235
0.006709 0.007650
0.006633 0.007085
0.006557 0.006940
0.006483 0.006720
0.006412 0.006880
0.006342 0.006810
0.006273 0.006835
0.006205 0.006705
0.006140 0.006635
0.006075 0.006420
0.006012 0.006175
0.005950 0.006340
0.005890 0.006475
0.005830 0.006405
0.005772 0.005855

